Self-Folding and Self-Scrolling Mechanisms of Edge-Deformed Graphene Sheets: A Molecular Dynamics Study

Graphene-based nanofolds (GNFs) are edge-connected 2D stacked monolayers originated from single-layer graphene. Graphene-based nanoscrolls (GNSs) are nanomaterials with geometry resembling graphene layers rolled up into a spiral (papyrus-like) form. Both GNSs and GNFs structures induce significant changes in the mechanical and optoelectronic properties of single-layer graphene, aggregating new functionalities in carbon-based applications. Here, we carried our fully atomistic reactive (ReaxFF) molecular dynamics simulations to study the self-folding and self-scrolling of edge-deformed graphene sheets. We adopted initial armchair edge-scrolled graphene (AESG($\phi$,$\theta$)) structures with similar (or different) twist angles ($\phi$,$\theta$) in each edge, mimicking the initial configuration that was experimentally developed to form biscrolled sheets. Results showed that AESG(0,$2\pi$) and AESG(2$\pi$,$2\pi$) evolved to single-folded and two-folded fully stacked morphologies, respectively. As a general trend, for twist angles higher than $2\pi$, the self-deformation process of AESG morphologies yields GNSs. Edge twist angles lower than $\pi$ are not enough for triggering the self-deformation processes. In the AESG(0,3$\pi$) and AESG(3$\pi$,3$\pi$) cases, after a relaxation period, their morphology transition towards GNS occurred rapidly. In the AESG(3$\pi$,3$\pi$) dynamics, a metastable biscroll was formed by the interplay between the left- and right-sided partial scrolling in forming a unique GNS. At high-temperature perturbations, the edge folding and scrolling transitions to GNFs and GNSs occurred within the ultrafast period. Remarkably, the AESG(2$\pi$,3$\pi$) evolved to a dual state that combines folded and scrolled structures in a temperature-independent process.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


